Critical behavior of the QED$_3$-Gross-Neveu-Yukawa model at four loops

We study the universal critical properties of the QED$_3$-Gross-Neveu-Yukawa model with $N$ flavors of four-component Dirac fermions coupled to a real scalar order parameter at four-loop order in the $\epsilon$ expansion below four dimensions. For $N=1$, the model is conjectured to be infrared dual to the $SU(2)$-symmetric noncompact $\mathbb{C}$P$^1$ model, which describes the deconfined quantum critical point of the N\'eel-valence-bond-solid transition of spin-1/2 quantum antiferromagnets on the two-dimensional square lattice. For $N=2$, the model describes a quantum phase transition between an algebraic spin liquid and a chiral spin liquid in the spin-1/2 kagom\'e antiferromagnet. For general $N$ we determine the order parameter anomalous dimension, the correlation length exponent, the stability critical exponent, as well as the scaling dimensions of $SU(N)$ singlet and adjoint fermion mass bilinears at the critical point. We use Pad\'e approximants to obtain estimates of critical properties in 2+1 dimensions.

==> QED3GNYbetagamma.inc <==
*  
*  Supplemental material for "Critical behavior of the QED3-Gross-Neveu-Yukawa model
*  at four loops", by N. Zerf, P. Marquard, R. Boyack, and J. Maciejko
* 
*  This file contains explicit expressions for the renormalization group functions
*  \gamma and \beta for the QED3-GNY model.
* 
*  We follow closely the notation used in the paper:
*
*  ep=\epsilon  (d=4-ep)
*  
*  e: gauge coupling
*  g: Yukawa coupling
*  lambda: quartic scalar coupling
*  h: cubic scalar coupling
*  
*  N: number of fermion flavours.
*  
*  z<n>: \zeta_n.
*  xi: \xi (gauge fixing parameter)
*  
*  mpsi: fermion mass (linear)
*  
*  
*  
*  For convenience we use the loop label L.
*  The Power of L gives the respective loop order of the tagged terms.
*  For L=1 one obtains the result formulae in the publication.
*    
*  The file contains the following expressions:
*  
*  
*  
*  betae2=\beta_{e^2}
*  
*  betag2=\beta_{g^2}
*  
*  betal2=\beta_{\lambda^2}
*  
*  betah=\beta_{h}
*  
*  betaMpsiS=\beta_{\bar{\Psi}\Psi}
*  
*  
*  
*  gammaA=\gamma_{A}
*  
*  gammapsi=\gamma_{\Psi}
*  
*  gammaphi=\gamma_{\phi}
*  
*  gammaphi2=\gamma_{\phi^2}
*  
*  gammaMphi2=\gamma_{M^2_\phi}
*  
*  gammaMpsiS=\gamma_{\bar{\Psi}\Psi}
*  
*  gammaMpsiA=\gamma_{\bar{\Psi}T_A\Psi}
*  

* required FORM declarations:
* S e, ep, g, h, L, lambda, mpsi, N, xi, z3, z4, z5;
* 
* 

L betae2 = (

-(e^2*ep) 
+ (8*e^4*L*N)/3 
+ L^2*(8*e^6*N 
- 4*e^4*g^2*N) 
+ L^3*(
-6*e^6*g^2*N 
+ e^8*(
-4*N 
- (88*N^2)/9) 
+ e^4*g^4*(12*N 
+ 14*N^2)) 
+ L^4*(e^6*g^4*(N^2*(178 
- 288*z3) 
+ N*(86/3 
- 224*z3)) 
+ e^10*(
-92*N 
- (2464*N^3)/243 
+ N^2*(1520/27 
- (1664*z3)/9)) 
+ e^8*g^2*((644*N^2)/9 
+ N*(
-6 
+ 144*z3)) 
+ e^4*(
-240*g^4*lambda^2*N 
+ 576*g^2*lambda^4*N 
+ g^6*(
-12*N^3 
+ N*(
-140/3 
- 4*z3) 
+ N^2*(
-1196/9 
+ (32*z3)/3))))
);
.sort
L betag2 = (

-(ep*g^2) 
+ L*(
-12*e^2*g^2 
+ g^4*(6 
+ 4*N)) 
+ L^2*(
-96*g^4*lambda^2 
+ 96*g^2*lambda^4 
+ g^6*(
-9/2 
- 24*N) 
+ e^4*g^2*(
-6 
+ (40*N)/3) 
+ e^2*g^4*(48 
+ 20*N)) 
+ L^3*(
-1728*g^2*lambda^6 
+ g^4*lambda^4*(2184 
- 720*N) 
+ g^6*lambda^2*(1008 
+ 720*N) 
+ e^6*g^2*(
-258 
+ (560*N^2)/27 
+ N*(184 
- 192*z3)) 
+ e^4*g^4*(327/2 
- 32*N^2 
+ N*(49 
- 432*z3) 
- 504*z3) 
+ g^8*(
-697/8 
+ 28*N^2 
+ 114*z3 
+ N*(67/4 
+ 108*z3)) 
+ e^2*(96*g^4*lambda^2 
+ g^6*(
-348 
+ 72*z3 
+ N*(
-158 
+ 96*z3)))) 
+ L^4*(224640*g^2*lambda^8 
+ g^8*lambda^2*(
-5658 
+ 192*N^2 
+ N*(
-10928 
- 10368*z3) 
- 6048*z3) 
+ g^4*lambda^6*(
-262080 
+ 4608*N 
+ 82944*z3) 
+ g^6*lambda^4*(
-35640 
- 192*N^2 
- 43200*z3 
+ N*(
-20320 
+ 10368*z3)) 
+ e^2*(g^6*lambda^2*(4656 
+ N*(4000 
- 6912*z3) 
+ 5760*z3) 
+ g^4*lambda^4*(
-19560 
+ N*(
-9648 
+ 6912*z3)) 
+ g^8*(19659/8 
+ 3386*z3 
- 918*z4 
+ N^2*(216 
- 640*z3 
+ 96*z4) 
+ N*(27133/12 
+ 2056*z3 
- 756*z4 
- 1400*z5) 
- 1460*z5)) 
+ g^10*(30529/32 
+ (88*N^3)/3 
+ 10*z3 
+ 342*z4 
+ N^2*(
-1798/3 
- 1000*z3 
+ 216*z4) 
+ N*(9907/4 
- 2648*z3 
+ 552*z4 
- 1680*z5) 
- 1720*z5) 
+ e^8*g^2*(1261/2 
+ N^3*(2656/81 
- (512*z3)/9) 
+ 1344*z3 
+ N^2*(
-1216/27 
+ 640*z3 
- 384*z4) 
+ N*(352/3 
- 288*z3 
+ 1920*z5)) 
+ e^6*g^4*(9899/2 
- 7464*z3 
+ N^3*(
-26000/243 
+ (256*z3)/3) 
+ N^2*(
-110956/81 
+ (5312*z3)/3 
- 384*z4) 
+ 1512*z4 
+ 10800*z5 
+ N*(35/3 
- (9856*z3)/3 
+ 912*z4 
+ 10080*z5)) 
+ e^4*(g^4*lambda^2*(
-456 
+ (14944*N)/3 
+ 5760*z3) 
+ g^6*(
-16949/4 
+ 6024*z3 
- 432*z4 
+ N^2*(
-1022/9 
+ 928*z3 
+ 64*z4 
- 640*z5) 
+ 2640*z5 
+ N*(
-38065/9 
+ (22264*z3)/3 
- 528*z4 
+ 1920*z5))))
);
.sort
L betal2 = (

-(ep*lambda^2) 
+ L*(72*lambda^4 
- 2*g^4*N 
+ 8*g^2*lambda^2*N) 
+ L^2*(
-3264*lambda^6 
+ 16*g^6*N 
+ 28*g^4*lambda^2*N 
- 288*g^2*lambda^4*N 
+ e^2*(
-8*g^4*N 
+ 40*g^2*lambda^2*N)) 
+ L^3*(12384*g^2*lambda^6*N 
+ g^6*lambda^2*(868*N^2 
+ N*(
-4395/2 
- 936*z3)) 
+ g^8*(
-157*N^2 
+ N*(5/4 
- 96*z3)) 
+ lambda^8*(250560 
+ 165888*z3) 
+ e^2*(g^4*lambda^2*N*(1302 
- 1824*z3) 
+ g^6*N*(
-22 
+ 192*z3) 
+ g^2*lambda^4*N*(
-3672 
+ 3456*z3)) 
+ g^4*lambda^4*(
-864*N^2 
+ N*(4332 
+ 7776*z3)) 
+ e^4*(g^4*(116*N^2 
+ N*(131 
- 96*z3)) 
+ g^2*lambda^2*(
-64*N^2 
+ N*(
-238 
+ 288*z3)))) 
+ L^4*(g^2*lambda^8*N*(
-780480 
- 1990656*z3 
+ 995328*z4) 
+ e^2*(g^2*lambda^6*N*(319392 
- 317952*z3) 
+ g^4*lambda^4*(N^2*(
-14328 
- 20736*z3 
+ 10368*z4) 
+ N*(
-157288 
+ 217728*z3 
- 8640*z4 
- 51840*z5)) 
+ g^6*lambda^2*(N^2*(21800/3 
+ 14336*z3 
- 7296*z4) 
+ N*(30419/6 
+ 23120*z3 
- 4104*z4 
- 5040*z5)) 
+ g^8*(N^2*(
-335 
- 2464*z3 
+ 1200*z4) 
+ N*(
-3380/3 
- 4328*z3 
+ 2088*z4 
- 2960*z5))) 
+ g^4*lambda^6*(N^2*(100992 
+ 27648*z3) 
+ N*(
-929344 
- 476928*z3 
- 331776*z4 
- 1105920*z5)) 
+ lambda^10*(
-24185088 
- 25878528*z3 
+ 5971968*z4 
- 39813120*z5) 
+ g^10*(N^3*(
-1544/3 
+ 672*z3) 
+ N*(
-4473/8 
+ 1108*z3 
- 462*z4 
+ 1300*z5) 
+ N^2*(5156/3 
- 720*z3 
+ 384*z4 
+ 2560*z5)) 
+ g^8*lambda^2*(N^3*(6740/3 
- 3648*z3) 
+ N^2*(69220/3 
+ 16624*z3 
- 10800*z4 
- 13440*z5) 
+ N*(9745 
+ 18708*z3 
- 984*z4 
+ 12560*z5)) 
+ g^6*lambda^4*(N^3*(
-2304 
+ 4608*z3) 
+ N^2*(
-125192 
- 70272*z3 
+ 31104*z4) 
+ N*(211565 
+ 7296*z3 
+ 40176*z4 
+ 167040*z5)) 
+ e^6*(g^2*lambda^2*(N^3*(
-52000/243 
+ (512*z3)/3) 
+ N^2*(
-1000 
+ 128*z3 
+ 768*z4) 
+ N*(9302/3 
+ 1856*z3 
- 864*z4 
- 2880*z5)) 
+ g^4*(N^3*(8000/243 
- (256*z3)/3) 
+ N^2*(740/3 
+ (64*z3)/3 
- 320*z4) 
+ N*(
-5884/3 
+ 96*z3 
+ 576*z4 
+ 320*z5))) 
+ e^4*(g^2*lambda^4*(N^2*(7440 
- 3072*z3 
+ 2304*z4) 
+ N*(17244 
+ 38016*z3 
- 15552*z4 
- 34560*z5)) 
+ g^6*(N^2*(1100/3 
- (2720*z3)/3 
- 448*z4 
- 2560*z5) 
+ N*(
-1747/2 
+ 4464*z3 
- 2520*z4 
- 1840*z5)) 
+ g^4*lambda^2*(N^2*(
-107492/9 
+ (25216*z3)/3 
- 64*z4 
+ 2560*z5) 
+ N*(
-14918 
- 30544*z3 
+ 15840*z4 
+ 24000*z5))))
);
.sort
L betah = (
(
-1 
- ep/2)*h 
+ L*(
-24*g^3*mpsi*N 
+ h*(72*lambda^2 
+ 6*g^2*N)) 
+ L^2*(h*(
-3312*lambda^4 
+ 30*e^2*g^2*N 
+ 9*g^4*N 
- 288*g^2*lambda^2*N) 
+ mpsi*(
-96*e^2*g^3*N 
+ 192*g^5*N 
+ 288*g^3*lambda^2*N)) 
+ L^3*(mpsi*(g^5*lambda^2*(4608*N^2 
+ N*(
-14688 
- 10368*z3)) 
+ g^7*(
-1884*N^2 
+ N*(15 
- 1152*z3)) 
+ e^4*g^3*(1392*N^2 
+ N*(1572 
- 1152*z3)) 
+ g^3*lambda^4*N*(20736 
+ 20736*z3) 
+ e^2*(g^3*lambda^2*N*(8064 
- 10368*z3) 
+ g^5*N*(
-264 
+ 2304*z3))) 
+ h*(12744*g^2*lambda^4*N 
+ g^6*(459*N^2 
+ N*(
-7809/8 
- 78*z3)) 
+ lambda^6*(251424 
+ 165888*z3) 
+ e^4*g^2*(
-48*N^2 
+ N*(
-357/2 
+ 216*z3)) 
+ e^2*(g^4*N*(1281/2 
- 936*z3) 
+ g^2*lambda^2*N*(
-3672 
+ 3456*z3)) 
+ g^4*lambda^2*(
-864*N^2 
+ N*(2484 
+ 6048*z3)))) 
+ L^4*(h*(g^2*lambda^6*N*(
-782784 
- 1990656*z3 
+ 995328*z4) 
+ e^2*(g^2*lambda^4*N*(324216 
- 321408*z3) 
+ g^4*lambda^2*(N^2*(
-14328 
- 20736*z3 
+ 10368*z4) 
+ N*(
-115344 
+ 144000*z3 
+ 1728*z4 
- 40320*z5)) 
+ g^6*(N^2*(3848 
+ 7296*z3 
- 3744*z4) 
+ N*(9219/8 
+ 16860*z3 
- 5670*z4 
- 2580*z5))) 
+ g^4*lambda^4*(N^2*(101088 
+ 27648*z3) 
+ N*(
-638112 
- 502848*z3 
- 279936*z4 
- 829440*z5)) 
+ e^6*g^2*(N^3*(
-13000/81 
+ 128*z3) 
+ N^2*(
-750 
+ 96*z3 
+ 576*z4) 
+ N*(4651/2 
+ 1392*z3 
- 648*z4 
- 2160*z5)) 
+ g^8*(N^3*(1157 
- 1872*z3) 
+ N^2*(9815 
+ 3492*z3 
- 3420*z4 
- 6720*z5) 
+ N*(6451/2 
+ 6351*z3 
+ 1206*z4 
- 1920*z5)) 
+ lambda^8*(
-24297408 
- 25878528*z3 
+ 5971968*z4 
- 39813120*z5) 
+ g^6*lambda^2*(N^3*(
-2304 
+ 4608*z3) 
+ N^2*(
-92328 
- 47232*z3 
+ 24192*z4) 
+ N*(151341 
- 36288*z3 
+ 34992*z4 
+ 63360*z5)) 
+ e^4*(g^2*lambda^2*(N^2*(7440 
- 3072*z3 
+ 2304*z4) 
+ N*(17244 
+ 38016*z3 
- 15552*z4 
- 34560*z5)) 
+ g^4*(N^2*(
-18677/3 
+ 4384*z3 
+ 240*z4 
+ 960*z5) 
+ N*(
-15591/2 
- 15804*z3 
+ 8424*z4 
+ 11760*z5)))) 
+ mpsi*(e^2*(g^7*(N^2*(
-4020 
- 29568*z3 
+ 14400*z4) 
+ N*(
-13520 
- 51936*z3 
+ 25056*z4 
- 35520*z5)) 
+ g^5*lambda^2*(N^2*(38448 
+ 82944*z3 
- 41472*z4) 
+ N*(41328 
+ 73728*z3 
+ 20736*z4 
- 28800*z5)) 
+ g^3*lambda^4*N*(
-497664 
+ 884736*z3 
- 124416*z4 
- 138240*z5)) 
+ g^3*lambda^6*N*(
-3424896 
+ 248832*z3 
- 622080*z4 
- 3317760*z5) 
+ e^6*g^3*(N^3*(32000/81 
- 1024*z3) 
+ N^2*(2960 
+ 256*z3 
- 3840*z4) 
+ N*(
-23536 
+ 1152*z3 
+ 6912*z4 
+ 3840*z5)) 
+ g^9*(N^3*(
-6176 
+ 8064*z3) 
+ N*(
-13419/2 
+ 13296*z3 
- 5544*z4 
+ 15600*z5) 
+ N^2*(20624 
- 8640*z3 
+ 4608*z4 
+ 30720*z5)) 
+ g^7*lambda^2*(N^3*(12672 
- 20736*z3) 
+ N^2*(158256 
+ 160128*z3 
- 88128*z4 
- 80640*z5) 
+ N*(76494 
+ 149760*z3 
- 25920*z4 
+ 174240*z5)) 
+ g^5*lambda^4*(N^2*(
-387072 
- 276480*z3 
+ 82944*z4) 
+ N*(746592 
+ 518400*z3 
+ 62208*z4 
+ 1244160*z5)) 
+ e^4*(g^5*(N^2*(4400 
- 10880*z3 
- 5376*z4 
- 30720*z5) 
+ N*(
-10482 
+ 53568*z3 
- 30240*z4 
- 22080*z5)) 
+ g^3*lambda^2*(N^2*(
-65568 
+ 46080*z3 
- 6912*z4 
+ 23040*z5) 
+ N*(
-81432 
- 170496*z3 
+ 82944*z4 
+ 149760*z5)))))
);
.sort
L betaMpsiS = (

-mpsi 
+ (
-6*e^2 
+ 3*g^2)*L*mpsi 
+ L^2*(
-4*g^3*h 
+ mpsi*(24*e^2*g^2 
+ g^4*(
-9/4 
- 7*N) 
+ e^4*(
-3 
+ (20*N)/3))) 
+ L^3*(h*(4*e^2*g^3 
+ 120*g^3*lambda^2 
+ g^5*(22 
+ 20*N)) 
+ mpsi*(240*g^4*lambda^2 
- 348*g^2*lambda^4 
+ e^6*(
-129 
+ (280*N^2)/27 
+ N*(92 
- 96*z3)) 
+ e^4*g^2*(327/4 
+ N*(84 
- 288*z3) 
- 252*z3) 
+ g^6*(
-697/16 
- 11*N^2 
+ 57*z3 
+ N*(23/4 
+ 48*z3)) 
+ e^2*g^4*(
-174 
+ 36*z3 
+ N*(
-137/2 
+ 72*z3)))) 
+ L^4*(h*(g^5*lambda^2*(
-528 
- 640*N 
- 2304*z3) 
+ g^7*(
-261/4 
+ (176*N^2)/3 
+ N*(
-566/3 
- 320*z3) 
- 132*z3) 
+ e^4*g^3*(
-19 
+ (1868*N)/9 
+ 240*z3) 
+ g^3*lambda^4*(
-12048 
+ 3456*z3) 
+ e^2*(
-864*g^3*lambda^2 
+ g^5*(162 
+ N*(206 
- 288*z3) 
+ 96*z3))) 
+ mpsi*(13536*g^2*lambda^6 
+ g^6*lambda^2*(
-2046 
+ N*(
-1208 
- 1728*z3) 
- 1440*z3) 
+ g^4*lambda^4*(
-11484 
+ 3344*N 
+ 6048*z3) 
+ e^2*(588*g^2*lambda^4 
+ g^4*lambda^2*(384 
+ 1728*z3) 
+ g^6*(19659/16 
+ 1693*z3 
- 459*z4 
+ N^2*(
-320/3 
- 448*z3 
+ 144*z4) 
+ N*(7885/12 
+ 912*z3 
- 216*z4 
- 640*z5) 
- 730*z5)) 
+ g^8*(30529/64 
+ 5*z3 
+ N^3*(
-19 
+ 48*z3) 
+ 171*z4 
+ N^2*(
-370 
- 288*z3 
+ 144*z4) 
+ N*(8747/8 
- 1201*z3 
+ 306*z4 
- 800*z5) 
- 860*z5) 
+ e^8*(1261/4 
+ N^3*(1328/81 
- (256*z3)/9) 
+ 672*z3 
+ N^2*(
-608/27 
+ 320*z3 
- 192*z4) 
+ N*(176/3 
- 144*z3 
+ 960*z5)) 
+ e^4*g^4*(
-16949/8 
+ 3012*z3 
+ N^2*(1774/9 
+ (848*z3)/3 
- 240*z4) 
- 216*z4 
+ 1320*z5 
+ N*(
-16004/9 
+ (12728*z3)/3 
- 768*z4 
+ 1200*z5)) 
+ e^6*g^2*(9899/4 
- 3732*z3 
+ N^2*(
-35228/81 
+ (2560*z3)/3 
- 384*z4) 
+ 756*z4 
+ 5400*z5 
+ N*(
-2308/3 
- (6320*z3)/3 
+ 672*z4 
+ 5760*z5))))
);
.sort
L gammaA = (
(8*e^2*L*N)/3 
+ L^2*(8*e^4*N 
- 4*e^2*g^2*N) 
+ L^3*(
-6*e^4*g^2*N 
+ e^6*(
-4*N 
- (88*N^2)/9) 
+ e^2*g^4*(12*N 
+ 14*N^2)) 
+ L^4*(e^4*g^4*(N^2*(178 
- 288*z3) 
+ N*(86/3 
- 224*z3)) 
+ e^8*(
-92*N 
- (2464*N^3)/243 
+ N^2*(1520/27 
- (1664*z3)/9)) 
+ e^6*g^2*((644*N^2)/9 
+ N*(
-6 
+ 144*z3)) 
+ e^2*(
-240*g^4*lambda^2*N 
+ 576*g^2*lambda^4*N 
+ g^6*(
-12*N^3 
+ N*(
-140/3 
- 4*z3) 
+ N^2*(
-1196/9 
+ (32*z3)/3))))
);
.sort
L gammapsi = (
L^2*(
-4*e^2*g^2 
+ e^4*(
-3 
- 4*N) 
+ g^4*(
-1/4 
- 3*N)) 
+ L*(g^2 
+ e^2*(2 
- 2*xi)) 
+ L^3*(48*g^4*lambda^2 
- 132*g^2*lambda^4 
+ e^6*(3 
+ 6*N 
+ (40*N^2)/9) 
+ g^6*(
-15/16 
+ (47*N)/4 
- 3*N^2 
+ 3*z3) 
+ e^4*g^2*(
-51/4 
+ 3*N 
+ 12*z3) 
+ e^2*g^4*(4 
+ 12*z3 
+ N*(5/2 
+ 24*z3))) 
+ L^4*(5472*g^2*lambda^6 
+ g^6*lambda^2*(
-558 
- 696*N 
+ 192*z3) 
+ g^4*lambda^4*(
-2564 
+ 1344*N 
+ 864*z3) 
+ e^2*(
-512*g^4*lambda^2 
+ 1716*g^2*lambda^4 
+ g^6*(2279/48 
- 29*z3 
- 9*z4 
+ N^2*(
-146/3 
- 160*z3 
+ 48*z4) 
+ N*(
-2803/12 
- 152*z3 
+ 72*z4) 
- 30*z5)) 
+ e^4*g^4*(803/8 
- 48*z3 
+ 72*z4 
+ N^2*(488/9 
- (80*z3)/3 
+ 16*z4) 
+ N*(3994/9 
+ (820*z3)/3 
- 16*z4 
- 560*z5) 
- 200*z5) 
+ g^8*(4465/64 
- (146*N^2)/3 
- 36*z3 
+ N^3*(
-3 
+ 16*z3) 
+ N*(835/24 
- 107*z3 
- 18*z4) 
- 15*z4 
- 20*z5) 
+ e^6*g^2*(
-1277/12 
- 444*z3 
+ N^2*(
-7904/243 
+ (64*z3)/3) 
- 36*z4 
+ N*(
-86/3 
- (352*z3)/3 
+ 64*z4) 
+ 520*z5) 
+ e^8*(
-1027/4 
+ (560*N^3)/81 
+ N*(920/3 
- 128*z3) 
+ N^2*(608/9 
- 64*z3) 
- 800*z3 
+ 1280*z5))
);
.sort
L gammaphi = (
4*g^2*L*N 
+ L^2*(96*lambda^4 
+ 20*e^2*g^2*N 
- 10*g^4*N) 
+ L^3*(
-1728*lambda^6 
+ 240*g^4*lambda^2*N 
- 720*g^2*lambda^4*N 
+ e^2*g^4*N*(
-21 
- 48*z3) 
+ g^6*(50*N^2 
+ N*(21/4 
+ 12*z3)) 
+ e^4*g^2*(
-32*N^2 
+ N*(
-119 
+ 144*z3))) 
+ L^4*(224640*lambda^8 
+ 4608*g^2*lambda^6*N 
+ g^6*lambda^2*(
-1216*N^2 
+ N*(
-3984 
+ 768*z3)) 
+ g^4*lambda^4*(
-192*N^2 
+ N*(
-11648 
+ 10368*z3)) 
+ e^2*(
-944*g^4*lambda^2*N 
+ g^2*lambda^4*N*(
-9648 
+ 6912*z3) 
+ g^6*(N^2*(1288/3 
+ 256*z3 
- 192*z4) 
+ N*(11363/12 
+ 232*z3 
- 324*z4 
- 120*z5))) 
+ e^6*g^2*(N^3*(
-26000/243 
+ (256*z3)/3) 
+ N^2*(
-500 
+ 64*z3 
+ 384*z4) 
+ N*(4651/3 
+ 928*z3 
- 432*z4 
- 1440*z5)) 
+ e^4*g^4*(N^2*(
-4570/9 
+ (1088*z3)/3 
+ 544*z4 
- 640*z5) 
+ N*(
-673 
- 1064*z3 
+ 1008*z4 
- 480*z5)) 
+ g^8*(N^3*(202/3 
- 96*z3) 
+ N^2*(422/3 
- 424*z3 
- 72*z4) 
+ N*(290 
- 246*z3 
- 60*z4 
- 80*z5)))
);
.sort
L gammaphi2 = (

-24*L*lambda^2 
+ L^2*(576*lambda^4 
- 8*g^4*N 
+ 96*g^2*lambda^2*N) 
+ L^3*(
-50112*lambda^6 
- 2304*g^2*lambda^4*N 
+ g^4*lambda^2*(288*N^2 
+ N*(
-132 
- 1440*z3)) 
+ g^6*(
-128*N^2 
+ N*(288 
- 96*z3)) 
+ e^2*(g^2*lambda^2*N*(1224 
- 1152*z3) 
+ g^4*N*(
-224 
+ 288*z3))) 
+ L^4*(g^2*lambda^6*N*(180288 
+ 55296*z3) 
+ lambda^8*(5170176 
+ 497664*z3 
+ 995328*z4) 
+ g^4*lambda^4*(N^2*(
-16896 
- 4608*z3) 
+ N*(91104 
+ 138240*z3 
+ 20736*z4)) 
+ g^8*(N^3*(
-352 
+ 576*z3) 
+ N^2*(
-2604 
+ 160*z3 
+ 432*z4 
+ 2240*z5) 
+ N*(
-1423/2 
- 1344*z3 
- 1008*z4 
+ 2520*z5)) 
+ g^6*lambda^2*(N^3*(768 
- 1536*z3) 
+ N^2*(19416 
+ 8064*z3 
- 5760*z4) 
+ N*(
-38967 
+ 15360*z3 
- 9936*z4 
+ 17280*z5)) 
+ e^2*(g^2*lambda^4*N*(
-56448 
+ 55296*z3) 
+ g^6*(N^2*(
-1068 
- 2304*z3 
+ 1152*z4) 
+ N*(708 
- 7232*z3 
+ 2880*z4 
+ 800*z5)) 
+ g^4*lambda^2*(N^2*(4776 
+ 6912*z3 
- 3456*z4) 
+ N*(24152 
- 23424*z3 
- 4032*z4 
+ 9600*z5))) 
+ e^4*(g^4*(N*(2262 
+ 4736*z3 
- 2304*z4 
- 4160*z5) 
+ N^2*(5464/3 
- 1280*z3 
+ 192*z4 
- 640*z5)) 
+ g^2*lambda^2*(N^2*(
-2480 
+ 1024*z3 
- 768*z4) 
+ N*(
-5748 
- 12672*z3 
+ 5184*z4 
+ 11520*z5))))
);
.sort
L gammaMphi2 = (
L*(
-24*lambda^2 
- 4*g^2*N) 
+ L^2*(480*lambda^4 
- 20*e^2*g^2*N 
+ 2*g^4*N 
+ 96*g^2*lambda^2*N) 
+ L^3*(
-48384*lambda^6 
- 1584*g^2*lambda^4*N 
+ g^4*lambda^2*(288*N^2 
+ N*(
-372 
- 1440*z3)) 
+ e^4*g^2*(32*N^2 
+ N*(119 
- 144*z3)) 
+ g^6*(
-178*N^2 
+ N*(1131/4 
- 108*z3)) 
+ e^2*(g^2*lambda^2*N*(1224 
- 1152*z3) 
+ g^4*N*(
-203 
+ 336*z3))) 
+ L^4*(g^2*lambda^6*N*(175680 
+ 55296*z3) 
+ lambda^8*(4945536 
+ 497664*z3 
+ 995328*z4) 
+ g^4*lambda^4*(N^2*(
-16704 
- 4608*z3) 
+ N*(102752 
+ 127872*z3 
+ 20736*z4)) 
+ e^6*g^2*(N^3*(26000/243 
- (256*z3)/3) 
+ N^2*(500 
- 64*z3 
- 384*z4) 
+ N*(
-4651/3 
- 928*z3 
+ 432*z4 
+ 1440*z5)) 
+ g^8*(N^3*(
-1258/3 
+ 672*z3) 
+ N^2*(
-8234/3 
+ 584*z3 
+ 504*z4 
+ 2240*z5) 
+ N*(
-2003/2 
- 1098*z3 
- 948*z4 
+ 2600*z5)) 
+ g^6*lambda^2*(N^3*(768 
- 1536*z3) 
+ N^2*(20632 
+ 8064*z3 
- 5760*z4) 
+ N*(
-34983 
+ 14592*z3 
- 9936*z4 
+ 17280*z5)) 
+ e^2*(g^2*lambda^4*N*(
-46800 
+ 48384*z3) 
+ g^6*(N^2*(
-4492/3 
- 2560*z3 
+ 1344*z4) 
+ N*(
-2867/12 
- 7464*z3 
+ 3204*z4 
+ 920*z5)) 
+ g^4*lambda^2*(N^2*(4776 
+ 6912*z3 
- 3456*z4) 
+ N*(25096 
- 23424*z3 
- 4032*z4 
+ 9600*z5))) 
+ e^4*(g^4*(N^2*(20962/9 
- (4928*z3)/3 
- 352*z4) 
+ N*(2935 
+ 5800*z3 
- 3312*z4 
- 3680*z5)) 
+ g^2*lambda^2*(N^2*(
-2480 
+ 1024*z3 
- 768*z4) 
+ N*(
-5748 
- 12672*z3 
+ 5184*z4 
+ 11520*z5))))
);
.sort
L gammaMpsiS = (
(6*e^2 
- 3*g^2)*L 
+ L^2*(
-24*e^2*g^2 
+ (4*g^3*h)/mpsi 
+ e^4*(3 
- (20*N)/3) 
+ g^4*(9/4 
+ 7*N)) 
+ L^3*(
-240*g^4*lambda^2 
+ 348*g^2*lambda^4 
+ (h*(
-4*e^2*g^3 
- 120*g^3*lambda^2 
+ g^5*(
-22 
- 20*N)))/mpsi 
+ g^6*(697/16 
+ 11*N^2 
+ N*(
-23/4 
- 48*z3) 
- 57*z3) 
+ e^2*g^4*(174 
+ N*(137/2 
- 72*z3) 
- 36*z3) 
+ e^6*(129 
- (280*N^2)/27 
+ N*(
-92 
+ 96*z3)) 
+ e^4*g^2*(
-327/4 
+ 252*z3 
+ N*(
-84 
+ 288*z3))) 
+ L^4*(
-13536*g^2*lambda^6 
+ g^4*lambda^4*(11484 
- 3344*N 
- 6048*z3) 
+ g^6*lambda^2*(2046 
+ 1440*z3 
+ N*(1208 
+ 1728*z3)) 
+ (h*(g^3*lambda^4*(12048 
- 3456*z3) 
+ e^4*g^3*(19 
- (1868*N)/9 
- 240*z3) 
+ g^5*lambda^2*(528 
+ 640*N 
+ 2304*z3) 
+ g^7*(261/4 
- (176*N^2)/3 
+ 132*z3 
+ N*(566/3 
+ 320*z3)) 
+ e^2*(864*g^3*lambda^2 
+ g^5*(
-162 
- 96*z3 
+ N*(
-206 
+ 288*z3)))))/mpsi 
+ e^8*(
-1261/4 
- 672*z3 
+ N^3*(
-1328/81 
+ (256*z3)/9) 
+ N^2*(608/27 
- 320*z3 
+ 192*z4) 
+ N*(
-176/3 
+ 144*z3 
- 960*z5)) 
+ e^6*g^2*(
-9899/4 
+ 3732*z3 
- 756*z4 
+ N^2*(35228/81 
- (2560*z3)/3 
+ 384*z4) 
+ N*(2308/3 
+ (6320*z3)/3 
- 672*z4 
- 5760*z5) 
- 5400*z5) 
+ e^4*g^4*(16949/8 
- 3012*z3 
+ 216*z4 
+ N^2*(
-1774/9 
- (848*z3)/3 
+ 240*z4) 
+ N*(16004/9 
- (12728*z3)/3 
+ 768*z4 
- 1200*z5) 
- 1320*z5) 
+ g^8*(
-30529/64 
+ N^3*(19 
- 48*z3) 
- 5*z3 
+ N^2*(370 
+ 288*z3 
- 144*z4) 
- 171*z4 
+ 860*z5 
+ N*(
-8747/8 
+ 1201*z3 
- 306*z4 
+ 800*z5)) 
+ e^2*(
-588*g^2*lambda^4 
+ g^4*lambda^2*(
-384 
- 1728*z3) 
+ g^6*(
-19659/16 
- 1693*z3 
+ N^2*(320/3 
+ 448*z3 
- 144*z4) 
+ 459*z4 
+ 730*z5 
+ N*(
-7885/12 
- 912*z3 
+ 216*z4 
+ 640*z5))))
);
.sort
L gammaMpsiA = (
(6*e^2 
- 3*g^2)*L 
+ L^2*(
-24*e^2*g^2 
+ e^4*(3 
- (20*N)/3) 
+ g^4*(9/4 
+ 7*N)) 
+ L^3*(
-240*g^4*lambda^2 
+ 348*g^2*lambda^4 
+ g^6*(697/16 
- (151*N)/4 
+ 11*N^2 
- 57*z3) 
+ e^2*g^4*(174 
+ N*(137/2 
- 72*z3) 
- 36*z3) 
+ e^4*g^2*(
-327/4 
+ 60*N 
+ 252*z3) 
+ e^6*(129 
- (280*N^2)/27 
+ N*(
-92 
+ 96*z3))) 
+ L^4*(
-13536*g^2*lambda^6 
+ g^4*lambda^4*(11484 
- 3344*N 
- 6048*z3) 
+ g^6*lambda^2*(2046 
+ 2456*N 
+ 1440*z3) 
+ e^8*(
-1261/4 
- 672*z3 
+ N^3*(
-1328/81 
+ (256*z3)/9) 
+ N^2*(608/27 
- 320*z3 
+ 192*z4) 
+ N*(
-176/3 
+ 144*z3 
- 960*z5)) 
+ e^6*g^2*(
-9899/4 
+ N^2*(8732/81 
- (256*z3)/3) 
+ 3732*z3 
- 756*z4 
+ N*(1828/3 
- (3472*z3)/3 
+ 192*z4) 
- 5400*z5) 
+ g^8*(
-30529/64 
+ 98*N^2 
+ N^3*(19 
- 48*z3) 
- 5*z3 
- 171*z4 
+ 860*z5 
+ N*(
-2475/8 
+ 689*z3 
- 90*z4 
+ 160*z5)) 
+ e^4*g^4*(16949/8 
- 3012*z3 
+ N^2*(
-1966/9 
+ (304*z3)/3 
- 48*z4) 
+ 216*z4 
- 1320*z5 
+ N*(4052/9 
- (7448*z3)/3 
+ 336*z4 
+ 400*z5)) 
+ e^2*(
-588*g^2*lambda^4 
+ g^4*lambda^2*(
-384 
- 1728*z3) 
+ g^6*(
-19659/16 
- 1693*z3 
+ N*(
-9805/12 
+ 496*z3 
- 216*z4) 
+ N^2*(320/3 
+ 448*z3 
- 144*z4) 
+ 459*z4 
+ 730*z5)))
);
.sort



==> QED3GNYexponents.inc <==
*  
*  Supplemental material for "Critical behavior of the QED3-Gross-Neveu-Yukawa model
*  at four loops", by N. Zerf, P. Marquard, R. Boyack, and J. Maciejko
* 
*  This file contains explicit expressions for critical exponents and scaling dimensions of
*  operators discussed in the paper.
* 
*  We follow closely the notation used in the paper:
*
*  ep=\epsilon  (d=4-ep)
*  
*  N: number of fermion flavours.
*  
*  z<n>: \zeta_n.
*  
*  We use the short hands:
*  T=N*(15+2*N)+X
*  U=15*N+2*N^2+X
*  V=Sqrt[9+4*N*(33+N)]
*  W=Sqrt[9+132*N+4*N^2]
*  X=Sqrt[N*(2916+1521*N+204*N^2+4*N^3)]
*  Y=2*N+3
*  Z=(-162-51*N-2*N^2+X)*(-3*N-2*N^2+X)*(15*N+2*N^2+X)*(-27-24*N-4*N^2+2*X)
*  
*  The file contains the following expressions:
*  
*  
*  etaphi=\eta_\phi
*  nuinv=1/\nu
*  omega=\omega
*  
*  DeltaSing=\Delta_{\bar{\Psi}\Psi}
*  DeltaAdj=\Delta_{\bar{\Psi}T_A\Psi}
*  DeltaPhi3=\Delta_{\phi^3}
*  
*  DeltaGNYSing=\Delta^{GNY}_{\bar{\Psi}\Psi}
*  DeltaGNYAdj=\Delta^{GNY}_{\bar{\Psi}T_A\Psi}
*  DeltaGNYPhi3=\Delta^{GNY}_{\phi^3}
*  
*  DeltaQED3=\Delta^{QED_3}_{\bar{\Psi}\Gamma\Psi}
*  

* required FORM declarations:
* S ep, N, T, U, V, W, X, Y, Z, z3, z4, z5, z6, z7;
* 
* 

L etaphi = (
ep^2*((
-245/4 
- 567/(4*N) 
- (100*N)/3 
- (83*N^2)/9)/Y^3 
+ ((11/18 
+ 31/(12*N))*X)/Y^3) 
+ (ep*(9 
+ 2*N))/Y 
+ ep^3*((128815/12 
+ 430839/(32*N^2) 
+ 349083/(16*N) 
- (7899*N)/8 
- (69883*N^2)/36 
- (69997*N^3)/162 
- (1753*N^4)/81)/Y^5 
+ (
-11817171/8 
- 2001105/(2*N) 
- (4092119*N)/4 
- (9547711*N^2)/24 
- (172265*N^3)/2 
- (257792*N^4)/27 
- (35810*N^5)/81 
- (382*N^6)/81)/(X*Y^5) 
+ ((10125/2 
+ 2187/(8*N^2) 
+ 12393/(4*N) 
+ 2595*N 
+ 408*N^2)*z3)/Y^4) 
+ ep^4*((
-986619775/576 
- 32496633/(32*N^3) 
- 427444047/(128*N^2) 
- 234270603/(64*N) 
- (45157177*N)/432 
+ (113113169*N^2)/432 
+ (117388007*N^3)/972 
+ (62385863*N^4)/2916 
+ (798340*N^5)/729 
- (13835*N^6)/243)/Y^7 
+ (29169462041649/32 
+ 2693562473133/(8*N) 
+ (35796039394113*N)/32 
+ (50200358204619*N^2)/64 
+ (21216075011475*N^3)/64 
+ (2550494505043*N^4)/32 
+ (53033822439*N^5)/8 
- (17514395996*N^6)/9 
- (39031029511*N^7)/54 
- (2914547240*N^8)/27 
- (2080614790*N^9)/243 
- (259403140*N^10)/729 
- (5217620*N^11)/729 
- (13736*N^12)/243)/(X^3*Y^7) 
+ ((1716657/8 
- 2145447/(8*N^3) 
- 4854411/(16*N^2) 
+ 992169/(16*N) 
+ (113905*N)/2 
- (92603*N^2)/3 
- (142727*N^3)/9 
- (15274*N^4)/9 
+ (4352*N^5)/81)*z3)/Y^6 
+ ((20984265/4 
+ 24859629/(8*N^2) 
+ 19199673/(4*N) 
+ (27884295*N)/8 
+ (3827529*N^2)/4 
- 42987*N^3 
- (220414*N^4)/3 
- (118202*N^5)/9 
- (21220*N^6)/27 
- (928*N^7)/81)*z3)/(X*Y^6) 
+ ((30375/8 
+ 6561/(32*N^2) 
+ 37179/(16*N) 
+ (7785*N)/4 
+ 306*N^2)*z4)/Y^4 
+ ((
-408015/2 
- 360855/(32*N^3) 
- 1221075/(8*N^2) 
- 581985/(2*N) 
- (122285*N)/2 
- 6580*N^2)*z5)/Y^5)
);
.sort
L nuinv = (
2 
+ ep^2*((
-1159/12 
- 135/(2*N) 
- (278*N)/9 
- (55*N^2)/27 
- (4*N^3)/9)/Y^3 
+ (110565/4 
+ 19683/N 
+ (82619*N)/4 
+ (15469*N^2)/2 
+ (3935*N^3)/3 
+ (2234*N^4)/27 
+ (8*N^5)/9)/(X*Y^3)) 
+ ep*((
-13/2 
- (5*N)/3)/Y 
- X/(6*N*Y)) 
+ ep^3*((108410/9 
+ 215055/(16*N^2) 
+ 138267/(8*N) 
+ (409319*N)/72 
+ (178463*N^2)/108 
+ (103951*N^3)/486 
- (343*N^4)/243 
- (8*N^5)/9)/Y^5 
+ (
-130727577267/16 
- 13645810557/(4*N) 
- (284360399415*N)/32 
- 5046285258*N^2 
- (2574954627*N^3)/2 
+ (820189917*N^4)/8 
+ 173748313*N^5 
+ (976446587*N^6)/18 
+ (78190616*N^7)/9 
+ (20897626*N^8)/27 
+ (8913416*N^9)/243 
+ (197144*N^10)/243 
+ (64*N^11)/9)/(X^3*Y^5) 
+ ((
-17625 
- 35721/(4*N^2) 
- 20412/N 
- 6790*N 
- 1104*N^2 
- (520*N^3)/9 
- (32*N^4)/27)*z3)/Y^4 
+ ((338985 
- 59049/(4*N^2) 
+ 1327509/(8*N) 
+ 273285*N 
+ 115590*N^2 
+ 27302*N^3 
+ (10184*N^4)/3 
+ 176*N^5 
+ (64*N^6)/27)*z3)/(X*Y^4)) 
+ ep^4*((
-1521316913/1728 
- 14138955/(8*N^3) 
- 191285469/(64*N^2) 
- 147931167/(64*N) 
- (79605121*N)/648 
+ (20746565*N^2)/1296 
+ (10260251*N^3)/1458 
+ (12863905*N^4)/8748 
+ (965549*N^5)/2187 
+ (12905*N^6)/243 
- (112*N^7)/81)/Y^7 
+ (2220189046630344 
+ 1144686911357493/(2*N) 
+ (123135246795527955*N)/32 
+ (120664512807058701*N^2)/32 
+ (270578786057072775*N^3)/128 
+ (1704759207332589*N^4)/4 
- (21539287327441833*N^5)/64 
- (11622486444529599*N^6)/32 
- (2907915820117695*N^7)/16 
- (468032145428947*N^8)/8 
- (25787167241493*N^9)/2 
- 1951027886626*N^10 
- (5299588460666*N^11)/27 
- (327267328484*N^12)/27 
- (9997943212*N^13)/27 
- (145515032*N^14)/2187 
+ (628746128*N^15)/2187 
+ (1580000*N^16)/243 
+ (3584*N^17)/81)/(X^5*Y^7) 
+ ((27802591/8 
+ 1489347/(2*N^3) 
+ 5733099/(2*N^2) 
+ 34566507/(8*N) 
+ (5044105*N)/3 
+ (4557167*N^2)/9 
+ (2455226*N^3)/27 
+ (226538*N^4)/27 
+ (64384*N^5)/243 
+ (32*N^6)/9)*z3)/Y^6 
+ ((
-2250750242997/4 
+ 40291730856/N^2 
- 418906773927/(4*N) 
- (14572230521391*N)/16 
- (12872270330055*N^2)/16 
- (1803453075855*N^3)/4 
- (343598497029*N^4)/2 
- 46300750176*N^5 
- 9023335658*N^6 
- (3824748044*N^7)/3 
- (380455784*N^8)/3 
- (221753104*N^9)/27 
- (899984*N^10)/3 
- (1230464*N^11)/243 
- (256*N^12)/9)*z3)/(X^3*Y^6) 
+ ((
-52875/4 
- 107163/(16*N^2) 
- 15309/N 
- (10185*N)/2 
- 828*N^2 
- (130*N^3)/3 
- (8*N^4)/9)*z4)/Y^4 
+ ((
-1366785 
+ 5828355/(16*N^3) 
- 376650/N^2 
- 1554390/N 
- (1641265*N)/3 
- (337940*N^2)/3 
- (105920*N^3)/9 
- (1600*N^4)/3 
- (640*N^5)/81)*z5)/Y^5 
+ (((1016955/4 
- 177147/(16*N^2) 
+ 3982527/(32*N) 
+ (819855*N)/4 
+ (173385*N^2)/2 
+ (40953*N^3)/2 
+ 2546*N^4 
+ 132*N^5 
+ (16*N^6)/9)*z4)/Y^4 
+ ((1192791015/8 
- 59344245/(16*N^3) 
+ 506804445/(16*N^2) 
+ 1907847675/(16*N) 
+ 92403180*N 
+ 32070770*N^2 
+ (19473845*N^3)/3 
+ (2283650*N^4)/3 
+ (439240*N^5)/9 
+ (39680*N^6)/27 
+ (1280*N^7)/81)*z5)/Y^5)/X)
);
.sort
L omega = (
ep 
+ ep^3*((737/4 
+ 3645/(16*N^2) 
+ 2619/(8*N) 
+ (1801*N)/72 
- (44*N^2)/27 
+ N^3/162)/Y^3 
+ ((
-23/216 
- 9/(4*N^2) 
- 23/(24*N) 
- N/324)*X)/Y^3) 
+ (3*ep^2)/(2*Y) 
+ ep^4*(((
-268202982610989/32 
- 3608821855035/(8*N^2) 
- 3566205601245/N 
- (82926270999369*N)/8 
- (63538984612233*N^2)/8 
- 4045135873941*N^3 
- (2840594662467*N^4)/2 
- 352137063447*N^5 
- 63563763744*N^6 
- 8860630824*N^7 
- (3060337472*N^8)/3 
- (2500913392*N^9)/27 
- (421352608*N^10)/81 
- (1008640*N^11)/9 
- (341248*N^12)/729 
- (1024*N^13)/2187)/Y^5 
+ (7265567237138811/16 
+ 481918932415413/(4*N) 
+ (24281722708889535*N)/32 
+ (11916599791029111*N^2)/16 
+ (3848833021612869*N^3)/8 
+ (869197973315049*N^4)/4 
+ (142782181148097*N^5)/2 
+ 17659088337384*N^6 
+ 3414364140942*N^7 
+ 533201274936*N^8 
+ 67219922416*N^9 
+ (58135174832*N^10)/9 
+ (11441369728*N^11)/27 
+ (1295722304*N^12)/81 
+ (60237056*N^13)/243 
+ (699904*N^14)/729 
+ (2048*N^15)/2187)/(X*Y^5))/Z 
+ ((
-90801/8 
- 19683/(8*N^3) 
- 388557/(32*N^2) 
- 290385/(16*N) 
- (12779*N)/4 
- 351*N^2)*z3)/Y^4)
);
.sort
L DeltaSing = (
3 
+ ep*(
-1 
- 3/Y) 
+ ep^2*((
-1/8 
+ N)/T 
+ X*(21/(8*N*T) 
- 165/(4*T*Y^3) 
- 17/(T*Y^2) 
- 17/(4*T*Y)) 
- 675/(2*T*Y^3) 
- 3501/(8*T*Y^2) 
- 933/(8*T*Y)) 
+ ep^3*((25513083/32 
+ (5015097*N)/8 
+ (315879*N^2)/2 
+ 17239*N^3 
+ (1601*N^4)/2 
+ 12*N^5)/T^3 
+ ((
-448733583/16 
- (102276249*N)/8 
- (87923463*N^2)/32 
- (112918987*N^3)/384 
- (3863447*N^4)/288 
- (10805*N^5)/144 
+ (1991*N^6)/648 
- (23*N^7)/216)/T^3 
+ 218700000/(T^3*Y^5) 
+ 26462700/(T^3*Y^4) 
- 68834610/(T^3*Y^3) 
- 232897437/(4*T^3*Y^2) 
- 575603415/(16*T^3*Y))/X 
+ X*((8657617/576 
- 1030077/(16*N) 
+ (11203231*N)/3456 
+ (317681*N^2)/1296 
+ (5207*N^3)/864)/T^3 
+ 2230875/(T^3*Y^5) 
+ 3615921/(2*T^3*Y^4) 
+ 5499759/(8*T^3*Y^3) 
+ 5231081/(16*T^3*Y^2) 
+ 29700539/(192*T^3*Y)) 
- 1640250/(T^3*Y^5) 
+ (83143179/(2*T^3) 
- 72*z3)/Y^4 
+ (25133733/T^3 
- 39*z3)/Y^3 
+ (
-27/(16*N^2) 
- 117/(8*N))*z3 
+ (
-16700661/(32*T^3) 
+ (117*z3)/4)/Y 
+ (44270469/(16*T^3) 
+ (87*z3)/2)/Y^2) 
+ ep^4*(((
-37692790178244601239*N^2)/20 
- (75090931182548986887*N^3)/80 
- (4389346491378502563*N^4)/40)/(T^5*X^3) 
+ (1245564843750 
+ (106819641*z3)/640)/(T^5*Y^7) 
+ (
-5496096391875/2 
+ (4897753383936429*z3)/6400)/(T^5*Y^6) 
+ ((8628751417571283663*N)/64 
+ (17190050826622985199*N^2)/256 
+ (1004822927456080761*N^3)/128 
+ ((
-119327614761382258863355152327*N)/10240000000 
- (248967492526834589480333589423*N^2)/40960000000 
- (8348022431866248562456944813*N^3)/10240000000 
- (163686714350318599263861663*N^4)/10240000000)*z3)/(T^5*X^2) 
+ X^2*(((
-3269963475/2 
+ 29561070*N 
- 486956*N^2 
+ 6700*N^3 
- (536*N^4)/9)*z3)/T^5 
+ (1318761*z3)/(12800*T^5*Y^7) 
- (21539763*z3)/(32000*T^5*Y^6) 
+ (5406773571*z3)/(2560000*T^5*Y^5) 
- (108666443673*z3)/(25600000*T^5*Y^4) 
+ (2520313631991*z3)/(409600000*T^5*Y^3) 
- (70379138518353*z3)/(10240000000*T^5*Y^2) 
+ (1265247046482687*z3)/(204800000000*T^5*Y)) 
+ (
-10374846872085/128 
+ (324060985558519879779*z3)/1024000000 
- 6336193896*z4 
- 199242873360*z5)/(T^5*Y^2) 
+ (
-7795684144773/256 
+ (6791057001216052989669*z3)/40960000000 
- 6908260608*z4 
- 113463659520*z5)/(T^5*Y) 
+ (
-9271471836627/32 
+ (23931066585746108781*z3)/102400000 
+ 6751426464*z4 
- 52372526400*z5)/(T^5*Y^3) 
+ (
-15059311642485/4 
+ (253668545204855769*z3)/256000 
+ 172328601600*z5)/(T^5*Y^5) 
+ (
-23870046472317/16 
+ (233300999383316199*z3)/640000 
+ 7754787072*z4 
+ 206038494720*z5)/(T^5*Y^4) 
+ (
-5919414287455215/128 
+ (8626930686153*N)/8 
- (1116805380183*N^2)/32 
- (49735823931*N^3)/16 
- (6232657995*N^4)/8 
- (317913531*N^5)/4 
- 3242202*N^6 
+ 65906*N^7 
+ 7734*N^8 
+ 128*N^9 
+ (15984992568192435/4 
+ (484316556469773461108343*N)/102400000000 
+ (490198909537488368581047*N^2)/204800000000 
+ (30031329632365753517313*N^3)/102400000000 
+ (5443331373*N^4)/2 
+ 202810431*N^5 
+ 16224242*N^6 
+ (900196*N^7)/3 
- (54880*N^8)/9 
- 192*N^9)*z3 
+ (2660984136 
- (10102332555*N)/4 
- (28797744591*N^2)/4 
- (16877547747*N^3)/4 
- 1136198259*N^4 
- 160409484*N^5 
- 11806560*N^6 
- 405684*N^7 
- 4896*N^8)*z4 
+ (293773976415/4 
+ (484766713035*N)/4 
+ (238079931615*N^2)/4 
+ 14422775625*N^3 
+ 1897037640*N^4 
+ 133069560*N^5 
+ 4437140*N^6 
+ 52640*N^7)*z5)/T^5 
+ X*(
-809561334375/(4*T^5*Y^7) 
+ (
-969245516025/4 
- 6030871200*z3)/(T^5*Y^6) 
+ (
-32170689547659/1024 
+ (64538550063*z3)/10 
- 54325080*z4 
- 3656664000*z5)/(T^5*Y^3) 
+ (
-1973956745343/160 
+ (767638038339*z3)/200 
- 190898856*z4 
- 1465319160*z5)/(T^5*Y^2) 
+ (
-3931287051969/64 
- 10117066374*z3 
+ 160613280*z4 
- 241444800*z5)/(T^5*Y^4) 
+ (
-18597838704247/5120 
- (8353077727671*z3)/8000 
+ 23921406*z4 
+ 980902305*z5)/(T^5*Y) 
+ (
-4068818745957/32 
- 22342120812*z3 
+ 3149280000*z5)/(T^5*Y^5) 
+ (
-7626642821041/6144 
+ 11082139173/(8*N) 
- (2381636106727*N)/9216 
- (2303038080881*N^2)/27648 
- (664077035387*N^3)/41472 
- (9000551573*N^4)/6912 
- (2042473949*N^5)/93312 
+ (12722411*N^6)/5832 
+ (247055*N^7)/3888 
+ (770857520337/128 
+ 3056317191/(2*N) 
- (23600369043*N)/128 
+ (6935438133*N^2)/64 
+ (1110906351*N^3)/32 
+ (198186823*N^4)/48 
+ (6109565*N^5)/36 
- (17600*N^6)/27 
- (7736*N^7)/81)*z3 
+ (136068579/128 
- (16309786995*N)/128 
- (5530238145*N^2)/64 
- (715457151*N^3)/32 
- (42733881*N^4)/16 
- (564237*N^5)/4 
- 2448*N^6)*z4 
+ (148132473165/64 
+ 789189885/(4*N) 
+ (78443350965*N)/64 
+ (8929405935*N^2)/32 
+ (492759525*N^3)/16 
+ (12369155*N^4)/8 
+ (51965*N^5)/2)*z5)/T^5) 
+ (
-122503608984375/(T^5*Y^7) 
+ (
-207098116723125/2 
- 7015021200000*z3)/(T^5*Y^6) 
+ (
-2321442052469469/256 
+ 16103529434565*z3 
+ 3826375200*z4 
- 907276075200*z5)/(T^5*Y^3) 
+ (642812528155887/512 
+ 8713389797712*z3 
- 72764901720*z4 
- 615408678000*z5)/(T^5*Y^2) 
+ (9363415334202459/4096 
+ (25701989327415*z3)/16 
- 19891836630*z4 
- 11036258100*z5)/(T^5*Y) 
+ (
-417392234919927/16 
+ 7235705263896*z3 
+ 76527504000*z4 
+ 255091680000*z5)/(T^5*Y^4) 
+ (
-742607529640695/16 
- 10085602267440*z3 
+ 1020366720000*z5)/(T^5*Y^5) 
+ (7629705234911727/4096 
+ (6657001485278209659*N)/10240 
- (136167866771003847*N^2)/10240 
+ (3669899385000879*N^3)/5120 
+ (28435188865461*N^4)/1024 
+ (7784240711209*N^5)/1536 
+ (1063782406945*N^6)/1728 
+ (239611979261*N^7)/5184 
+ (30074834015*N^8)/15552 
+ (876413651*N^9)/23328 
+ (896099*N^10)/2916 
+ (1777*N^11)/972 
+ (
-32538214008909/16 
- (84157004516425839*N)/4000 
- (168818724111694887*N^2)/16000 
- (23955307128819441*N^3)/16000 
- (5720079564333*N^4)/64 
- (208588526145*N^5)/16 
- (4962230463*N^6)/4 
- (585392903*N^7)/8 
- (9847433*N^8)/4 
- (382157*N^9)/9 
- (1120*N^10)/3 
- (160*N^11)/81)*z3 
+ (13629099690 
- (262200097035*N)/32 
- (1190726857575*N^2)/128 
- (85743860985*N^3)/128 
+ (72687631365*N^4)/64 
+ 418211505*N^5 
+ (263331405*N^6)/4 
+ (42252975*N^7)/8 
+ (807525*N^8)/4 
+ 2565*N^9)*z4 
+ (98311992300 
- (1392885811125*N)/16 
- (7107606259425*N^2)/64 
- (2808819570825*N^3)/64 
- (277673424975*N^4)/32 
- (3635585775*N^5)/4 
- 42914250*N^6 
+ (390975*N^7)/4 
+ (147825*N^8)/2 
+ 1350*N^9)*z5)/T^5)/X)
);
.sort
L DeltaAdj = (
3 
+ ep^2*((
-31/8 
+ 297/(8*N) 
+ (23*N)/3 
+ (71*N^2)/18)/Y^3 
+ ((1/36 
+ 9/(4*N^2) 
+ 17/(24*N))*X)/Y^3) 
+ (ep*(
-6 
- 2*N))/Y 
+ ep^3*((
-194839/24 
- 162567/(64*N^2) 
- 256491/(32*N) 
- (132007*N)/48 
- (7573*N^2)/72 
+ (34981*N^3)/324 
+ (659*N^4)/54)/Y^5 
+ (
-16767837/16 
- 2657205/(4*N^2) 
- 18771021/(16*N) 
- (4182787*N)/8 
- (6947033*N^2)/48 
- (258005*N^3)/12 
- (42266*N^4)/27 
- (3671*N^5)/81 
- (11*N^6)/27)/(X*Y^5) 
+ ((3483/4 
+ 10935/(16*N^2) 
+ 13851/(8*N) 
- (39*N)/2 
- 54*N^2)*z3)/Y^4) 
+ ep^4*((1001554687/1152 
- 63464553/(128*N^3) 
- 97879185/(256*N^2) 
+ 55949115/(128*N) 
+ (527534581*N)/864 
+ (185815831*N^2)/864 
+ (73265605*N^3)/1944 
+ (16442737*N^4)/5832 
+ (132280*N^5)/729 
+ (5257*N^6)/162)/Y^7 
+ (83010973483125/128 
+ 314972857557/(2*N^2) 
+ 14898340997937/(32*N) 
+ (17135171009991*N)/32 
+ (36777729593889*N^2)/128 
+ (13448020778229*N^3)/128 
+ (1705655469893*N^4)/64 
+ (74015865105*N^5)/16 
+ (9230457293*N^6)/18 
+ (2982272527*N^7)/108 
- (23580668*N^8)/27 
- (60559129*N^9)/243 
- (11558590*N^10)/729 
- (294086*N^11)/729 
- (292*N^12)/81)/(X^3*Y^7) 
+ ((2981685/16 
+ 7158051/(16*N^3) 
+ 28784565/(32*N^2) 
+ 21560013/(32*N) 
- (33751*N)/4 
- (56143*N^2)/6 
+ (5465*N^3)/18 
+ (637*N^4)/3 
- (1912*N^5)/81)*z3)/Y^6 
+ ((
-172478727/16 
+ 1594323/(4*N^3) 
- 218697813/(32*N^2) 
- 209005029/(16*N) 
- (85302387*N)/16 
- (13858695*N^2)/8 
- (729081*N^3)/2 
- (138034*N^4)/3 
- (27455*N^5)/9 
- (2290*N^6)/27 
- (64*N^7)/81)*z3)/(X*Y^6) 
+ ((10449/16 
+ 32805/(64*N^2) 
+ 41553/(32*N) 
- (117*N)/8 
- (81*N^2)/2)*z4)/Y^4 
+ ((
-9945/4 
- 426465/(64*N^3) 
- 528525/(16*N^2) 
- 98415/(4*N) 
+ (10085*N)/4 
+ 610*N^2)*z5)/Y^5)
);
.sort
L DeltaPhi3 = (
3 
+ ep*(
-1/2 
+ X*(1/(6*N) 
- 1/(3*Y)) 
+ 3/Y) 
+ ep^2*((
-1993/8 
- 1944/N 
- 18*N)/U 
+ ((12330 
+ (10755*N)/2 
+ (2455*N^2)/4 
+ (631*N^3)/24 
+ (23*N^4)/36)/U 
- 1735020/(U*Y^3) 
- 871722/(U*Y^2) 
- 104760/(U*Y))/X 
+ X*((
-23/144 
+ 321/(8*N))/U 
- 4269/(4*U*Y^3) 
- 1561/(4*U*Y^2) 
- 4565/(48*U*Y)) 
+ 15525/(2*U*Y^3) 
+ 40239/(8*U*Y^2) 
+ 18255/(8*U*Y)) 
+ ep^3*(((
-2459451642539823*N^2)/40 
- (4899677295337839*N^3)/160 
- (286404494922081*N^4)/80)/(U^3*X^3) 
+ ((422268326204967*N)/160 
+ (841236157655271*N^2)/640 
+ (49173449387589*N^3)/320)/(U^3*X^2) 
- 375617250/(U^3*Y^5) 
+ (
-821889909/2 
- 2519424*z3)/(U^3*Y^4) 
+ (
-11516528889/640 
+ 59935464*z3)/(U^3*Y) 
+ (
-1603388115/8 
+ 81566352*z3)/(U^3*Y^3) 
+ (
-487721169/8 
+ 102185388*z3)/(U^3*Y^2) 
+ (
-28441876977/32 
+ 136580337/(4*N) 
+ (198220761*N)/8 
- (613449*N^2)/2 
- 10005*N^3 
- (6123*N^4)/2 
- 60*N^5 
+ (145339029/4 
+ 1594323/N 
+ (52209279*N)/4 
+ 2071521*N^2 
+ 143973*N^3 
+ 3336*N^4)*z3)/U^3 
+ X*(1022625/(U^3*Y^5) 
+ (
-319356 
+ 139968*z3)/(U^3*Y^4) 
+ (70547333891/64000 
+ (144126621*z3)/125)/(U^3*Y) 
+ (8563818927/3200 
+ (97738488*z3)/25)/(U^3*Y^2) 
+ (407947599/160 
+ (24126984*z3)/5)/(U^3*Y^3) 
+ (45943217/192 
- 3991275/(16*N) 
+ (134113*N)/32 
- (980057*N^2)/1728 
- (62597*N^3)/648 
+ (127*N^4)/432 
+ (677025 
+ 1909251/(4*N) 
+ (141039*N)/2 
+ 4611*N^2 
+ 48*N^3)*z3)/U^3) 
+ (5347215000/(U^3*Y^5) 
+ (1502447130 
+ 1360488960*z3)/(U^3*Y^4) 
+ (67896051255/32 
+ 1452526668*z3)/(U^3*Y) 
+ (131875533567/32 
+ 5936077872*z3)/(U^3*Y^2) 
+ (26483987529/8 
+ 7448677056*z3)/(U^3*Y^3) 
+ (2459058723/4 
+ (330714899438247*N)/16000 
- (49092439888749*N^2)/64000 
- (906971074891*N^3)/32000 
- (91181241*N^4)/64 
+ (12248981*N^5)/144 
+ (2666513*N^6)/216 
+ (66883*N^7)/324 
- (127*N^8)/108 
+ (
-1364668317 
- (505917041319*N)/250 
- (433440486801*N^2)/500 
- (19310272992*N^3)/125 
- 13895712*N^4 
- 837648*N^5 
- 21564*N^6 
- 192*N^7)*z3)/U^3)/X) 
+ ep^4*(((
-285087065227454697180936093*N^3)/10 
- (567945569827590175344196269*N^4)/40 
- (33198548146689842929674801*N^5)/20)/(U^5*X^5) 
+ ((65263022647348204945413981*N^2)/32 
+ (130015876225536375854460093*N^3)/128 
+ (7599915477845676583094907*N^4)/64)/(U^5*X^4) 
+ 21573183093750/(U^5*Y^7) 
+ (73740959546625/2 
- 459165024000*z3)/(U^5*Y^6) 
+ ((
-5008497487783705707712767*N)/6400 
- (643583508115698032432661*N^2)/25600 
- (68135678207378802821799*N^3)/12800 
+ ((505226189900172372606*N)/25 
+ (503251482426819583149*N^2)/50 
+ (29416936172233237191*N^3)/25)*z3)/(U^5*X^2) 
+ ((97434300331951887620765529*N^2)/8000 
+ (31008361942612746795276657*N^3)/32000 
+ (2345761246715932396182363*N^4)/16000 
+ ((
-35311500090613474235388*N^2)/125 
- (17586741460981885264926*N^3)/125 
- (2056021964557472052468*N^4)/125)*z3)/(U^5*X^3) 
+ (25508242489324599/25600 
+ (11134060446942*z3)/25 
- 74220341472*z4 
- 1530484470000*z5)/(U^5*Y) 
+ (26123970303819 
- 4849734995712*z3 
- 625824921600*z5)/(U^5*Y^5) 
+ (2024850310524909/640 
+ (1466094002436*z3)/5 
- 90034608456*z4 
+ 790414167600*z5)/(U^5*Y^2) 
+ (12952109105145 
- 5448656248128*z3 
- 28162121472*z4 
+ 4391204866560*z5)/(U^5*Y^4) 
+ (211444934338287/32 
- 1995287676228*z3 
- 60456728160*z4 
+ 5133446072640*z5)/(U^5*Y^3) 
+ (3650764669424514621/128 
- 1150251431841/(2*N) 
- (4847138572052925*N)/8 
+ (399844163843613*N^2)/32 
- (4692145941351*N^3)/16 
+ (25731742113*N^4)/8 
- (284360727*N^5)/4 
+ 11354886*N^6 
- 17886*N^7 
- 25218*N^8 
- 576*N^9 
+ (
-13863081912562269/2 
- 478851724404/N 
+ (324032611570461*N)/2 
- 4487173377552*N^2 
- 91552675221*N^3 
- (65577404763*N^4)/2 
- 2959531857*N^5 
- 157516590*N^6 
- 2886708*N^7 
+ 47424*N^8 
+ 1728*N^9)*z3 
+ (40817562201 
+ (617232721293*N)/4 
+ (490658854077*N^2)/4 
+ (187445729529*N^3)/4 
+ 10024129809*N^4 
+ 1242872100*N^5 
+ 86666112*N^6 
+ 3048732*N^7 
+ 40032*N^8)*z4 
+ (
-10988783414775/4 
+ 389357591445/N 
- (8186758074135*N)/4 
- (2899501428735*N^2)/4 
- 146740282830*N^3 
- 17762178960*N^4 
- 1263737880*N^5 
- 48866820*N^6 
- 854160*N^7 
- 4800*N^8)*z5)/U^5 
+ X*(1886658834375/(4*U^5*Y^7) 
+ (2847571242525/4 
- 69551848800*z3)/(U^5*Y^6) 
+ (
-9623142352251/64 
- (3947535931662*z3)/5 
+ 10007152128*z4 
- 227436382656*z5)/(U^5*Y^4) 
+ (
-3206791108452933/25600 
- (25883464651191*z3)/50 
+ (156974759352*z4)/5 
- (866186229312*z5)/5)/(U^5*Y^3) 
+ (2391357978729/16 
- 625137407532*z3 
- 29351289600*z5)/(U^5*Y^5) 
+ (
-4771564349787951/64000 
- (230615777062557*z3)/1000 
+ (844141304304*z4)/25 
- (624555933804*z5)/25)/(U^5*Y^2) 
+ (
-1729446256694251/40000 
- (3004652446579611*z3)/40000 
+ (2234020421268*z4)/125 
+ (2280965335632*z5)/125)/(U^5*Y) 
+ (47080256118141539/3072 
+ 37857199635/(2*N) 
- (2777842075686587*N)/9216 
+ (55943133425101*N^2)/13824 
- (10527439956991*N^3)/41472 
- (2957198815*N^4)/576 
+ (16253283757*N^5)/46656 
+ (1625092535*N^6)/23328 
+ (3442043*N^7)/864 
+ (42455*N^8)/648 
+ (
-861699337557327/64 
- 8494552944/N 
+ (18561325969845*N)/64 
- (706527513027*N^2)/64 
- (3204631773*N^3)/8 
- (2300271721*N^4)/48 
- (127103641*N^5)/72 
- (1398619*N^6)/27 
- (312293*N^7)/162 
- (352*N^8)/9)*z3 
+ (1390029653277 
- (1747642657113*N)/64 
+ (135734832189*N^2)/64 
+ (5646003129*N^3)/32 
+ (201743127*N^4)/16 
- (1696911*N^5)/8 
- 60274*N^6 
- 2050*N^7 
- (160*N^8)/9)*z4 
+ (
-6896581028055/16 
- 88604500725/(4*N) 
+ (194331896415*N)/32 
- (53236088145*N^2)/32 
- (5141094255*N^3)/16 
- (390838385*N^4)/8 
- (18429995*N^5)/4 
- (750175*N^6)/3 
- 6400*N^7 
- (1600*N^8)/27)*z5)/U^5) 
+ (334526424609375/(U^5*Y^7) 
+ (2018584738288125/2 
- 253178492400000*z3)/(U^5*Y^6) 
+ (
-448944439718583/4 
- 1428868083220344*z3 
+ 14999390784000*z4 
- 223885464480000*z5)/(U^5*Y^4) 
+ (7929894055710105/16 
- 1106899897541040*z3 
- 74486770560000*z5)/(U^5*Y^5) 
+ (
-41711249832003837/256 
- 954249756352335*z3 
+ 56169912477600*z4 
+ 44174226225600*z5)/(U^5*Y^3) 
+ (
-138465415614798459/4096 
- (1184853485994669*z3)/16 
+ 30942261175590*z4 
+ 171116892500400*z5)/(U^5*Y) 
+ (
-36623433179666979/512 
- 377513195187024*z3 
+ 63454438037520*z4 
+ 268162294248000*z5)/(U^5*Y^2) 
+ (
-153767781016720911/4096 
- (1111923244121240084467131*N)/1280000 
- (2549353597909802960031*N^2)/640000 
- (1986185081425002814593*N^3)/640000 
+ (1130208217740357*N^4)/512 
+ (641862069323027*N^5)/1536 
+ (37652984478097*N^6)/864 
+ (17644168237325*N^7)/10368 
- (1118837002633*N^8)/7776 
- (537045659975*N^9)/23328 
- (7411415825*N^10)/5832 
- (2192605*N^11)/72 
- (42455*N^12)/162 
+ (1410377062161663/16 
+ (680612353239789070659*N)/5000 
+ (172879273896490922661*N^2)/10000 
+ (94324435221531836097*N^3)/40000 
+ (118876806868275*N^4)/64 
+ (1258341749937*N^5)/8 
+ (70909362699*N^6)/8 
+ (8285420519*N^7)/8 
+ (697294645*N^8)/4 
+ (151680935*N^9)/9 
+ (2528774*N^10)/3 
+ (1550794*N^11)/81 
+ (1408*N^12)/9)*z3 
+ (
-19630124966610 
- (507644058354261876*N)/125 
- (4054477999884183207*N^2)/2000 
- (1935137945606909679*N^3)/8000 
- (86727270455865*N^4)/64 
- (3036836069325*N^5)/32 
+ (91861829055*N^6)/8 
+ (7215541695*N^7)/2 
+ (1633995675*N^8)/4 
+ (48906675*N^9)/2 
+ 766400*N^10 
+ (35480*N^11)/3 
+ (640*N^12)/9)*z4 
+ (
-56198489733225 
+ (541776621392339679*N)/500 
+ (1043313323956963857*N^2)/2000 
+ (174644645920140177*N^3)/4000 
- (139315849549875*N^4)/32 
- (2545340087025*N^5)/16 
+ (132945329025*N^6)/2 
+ 14163220500*N^7 
+ (2788700525*N^8)/2 
+ 77395975*N^9 
+ (7159100*N^10)/3 
+ (339200*N^11)/9 
+ (6400*N^12)/27)*z5)/U^5)/X)
);
.sort
L DeltaGNYSing = (
3 
+ ep^2*((
-125/16 
+ (5*W)/12)/Y^3 
+ (227/48 
- (11*W)/72)/Y^2 
- 13/(18*Y)) 
+ ep*(
-1 
+ 3/(2*Y)) 
+ ep^3*((
-211/34560 
+ (19*N)/17280)/W 
+ (7625/192 
- (625*W)/72)/Y^5 
+ (
-541/1296 
- (19*W)/34560)/Y 
+ (775/48 
- (4307*W)/5184 
- 12*z3)/Y^3 
+ (
-2923/5184 
+ (1483*W)/12960 
+ 3*z3)/Y^2 
+ (
-1097/24 
+ (3715*W)/864 
+ 9*z3)/Y^4) 
+ ep^4*((
-2713/110592 
- (559627*N)/829440)/W^3 
+ (5234375/9216 
+ (971875*W)/6912)/Y^7 
+ (
-3167/15552 
+ W*(30019/149299200 
- (19*z3)/129600) 
+ (185*z3)/648)/Y 
+ (
-105283/8294400 
- (30019*N)/74649600 
+ (181/43200 
+ (19*N)/64800)*z3)/W 
+ (535625/27648 
- (1875*z3)/8 
+ W*(
-491075/4608 
+ (25*z3)/2))/Y^6 
+ (
-136061/93312 
+ W*(2748499/49766400 
+ (6127*z3)/64800) 
- (2113*z3)/216 
+ (9*z4)/4)/Y^2 
+ (
-508453/3072 
+ W*(164603/5184 
- (29*z3)/4) 
+ (8459*z3)/32 
- 75*z5)/Y^5 
+ (2110165/93312 
+ W*(
-10115197/14929920 
- (797*z3)/720) 
+ (2035*z3)/32 
- 9*z4 
- 25*z5)/Y^3 
+ (
-4347217/248832 
- (2755*z3)/16 
+ W*(
-2201323/933120 
+ (143*z3)/40) 
+ (27*z4)/4 
+ 100*z5)/Y^4)
);
.sort
L DeltaGNYAdj = (
3 
+ (ep^2*(11/8 
+ (19*N)/24 
- (32*N^2)/9 
+ (11/24 
+ N/36)*V))/Y^3 
+ (ep*(
-3/2 
- 2*N))/Y 
+ (ep^3*(
-595/96 
+ (2893*N)/96 
- (1091*N^2)/144 
- (25915*N^3)/648 
- (143*N^4)/27 
+ (
-595/32 
- (16135*N)/24 
- (6943*N^2)/24 
- (43427*N^3)/108 
- (2186*N^4)/81 
- (11*N^5)/27)/V 
+ (
-18*N 
- 12*N^2)*z3))/Y^5 
+ (ep^4*(
-569/1152 
- (915143*N)/864 
- (1712735*N^2)/3456 
- (20025233*N^3)/31104 
- (440314*N^4)/729 
- (415745*N^5)/2916 
- (733*N^6)/81 
+ (144 
+ (3993*N)/2 
+ (26683*N^2)/8 
+ (4657*N^3)/2 
+ (14371*N^4)/18 
+ (3980*N^5)/27 
+ (2008*N^6)/81)*z3 
+ V*((
-1707/128 
+ 43268*N 
+ (33354531*N^2)/64 
+ (206615363*N^3)/288 
+ (177639887*N^4)/216 
- (7789367*N^5)/27 
- (49577311*N^6)/972 
- (8750417*N^7)/1458 
- (189434*N^8)/729 
- (292*N^9)/81)/W^2 
+ ((432 
+ (17451*N)/2 
+ 3717*N^2 
- 7804*N^3 
- (21016*N^4)/3 
- (17288*N^5)/9 
- (944*N^6)/9 
- (128*N^7)/81)*z3)/W) 
+ ((
-243*N)/2 
- 243*N^2 
- 162*N^3 
- 36*N^4)*z4 
+ (180*N 
+ 60*N^2 
- 160*N^3 
- 80*N^4)*z5))/Y^7
);
.sort
L DeltaGNYPhi3 = (
3 
+ ep^2*((1189/960 
+ (419*N)/1440)/W 
+ (
-275/16 
- (145*W)/48)/Y^3 
+ (989/48 
+ (103*W)/288)/Y^2 
+ (
-173/36 
- (419*W)/2880)/Y) 
+ ep*(
-1/2 
+ (
-3/2 
+ W/2)/Y) 
+ ep^3*((
-34201/2560 
- (511861*N)/3840)/W^3 
+ (92375/192 
+ (12625*W)/576)/Y^5 
+ (10723/144 
+ W*(
-2214641/207360 
- (46*z3)/5) 
- 105*z3)/Y^3 
+ (
-527/648 
+ W*(
-16897/259200 
- (7*z3)/1800) 
- (5*z3)/2)/Y 
+ (190819/172800 
+ (16897*N)/129600 
+ (
-493/600 
+ (7*N)/900)*z3)/W 
+ (
-991/3 
- 9*z3 
+ W*(
-3101/3456 
+ 3*z3))/Y^4 
+ (
-19321/5184 
+ (87*z3)/2 
+ W*(347033/103680 
+ (107*z3)/30))/Y^2) 
+ ep^4*((196079849/20480 
+ (4291481599*N)/30720)/W^5 
+ (
-82984375/9216 
+ (1346875*W)/27648)/Y^7 
+ (169586375/27648 
+ W*(
-1678825/18432 
- (725*z3)/8) 
- (4125*z3)/8)/Y^6 
+ (
-11871681623/11059200 
- (1722230743*N)/16588800 
+ (5439/1600 
- (82151*N)/2400)*z3)/W^3 
+ (
-7555/7776 
+ (659*z3)/648 
- (15*z4)/8 
+ W*(
-27077461/663552000 
+ (438953*z3)/5184000 
- (7*z4)/2400 
+ (41*z5)/25920) 
- 10*z5)/Y 
+ (
-6275467/27648 
+ (99929*z3)/32 
+ W*(5169175/27648 
+ (2005*z3)/32 
- 25*z5) 
+ 75*z5)/Y^5 
+ (4926337/5832 
+ (41437*z3)/32 
- (315*z4)/4 
+ W*(
-491210977/149299200 
+ (242089*z3)/28800 
- (69*z4)/10 
- (13787*z5)/144) 
+ 805*z5)/Y^3 
+ (2779016629/1990656000 
+ (27077461*N)/331776000 
+ (984217/1728000 
- (438953*N)/2592000)*z3 
+ (
-493/800 
+ (7*N)/1200)*z4 
+ (19871/8640 
- (41*N)/12960)*z5)/W 
+ (
-10231499/93312 
- (37999*z3)/216 
+ (261*z4)/8 
- 165*z5 
+ W*(2444117/1327104 
- (1838269*z3)/518400 
+ (107*z4)/40 
+ (16417*z5)/2160))/Y^2 
+ (
-446267791/248832 
- (52915*z3)/16 
- (27*z4)/4 
- 685*z5 
+ W*(
-466660493/7464960 
- (4209*z3)/320 
+ (9*z4)/4 
+ (2477*z5)/12))/Y^4)
);
.sort
L DeltaQED3 = (
3 
+ ep*(
-1 
- 9/(4*N)) 
+ ep^2*(135/(64*N^2) 
+ 15/(16*N)) 
+ ep^3*(
-1539/(128*N^3) 
+ 405/(256*N^2) 
+ 35/(64*N) 
- (81*z3)/(16*N^2)) 
+ ep^4*(670761/(16384*N^4) 
- 297/(1024*N^3) 
- 909/(512*N^2) 
+ 83/(256*N) 
+ (1701/(128*N^4) 
+ 1539/(256*N^3) 
+ 405/(64*N^2) 
- 9/(16*N))*z3 
- (243*z4)/(64*N^2) 
+ (1215*z5)/(64*N^3)) 
+ ep^5*(
-3423141/(16384*N^5) 
- 1509705/(65536*N^4) 
- 189/(128*N^3) 
- 3607/(2048*N^2) 
+ 195/(1024*N) 
+ (
-69741/(1024*N^5) 
- 118341/(2048*N^4) 
+ 17901/(1024*N^3) 
+ 243/(256*N^2) 
+ 15/(64*N))*z3 
- (1701*z3^2)/(128*N^3) 
+ (5103/(512*N^4) 
+ 4617/(1024*N^3) 
+ 1215/(256*N^2) 
- 27/(64*N))*z4 
+ (
-15795/(512*N^5) 
+ 405/(32*N^4) 
- 10935/(256*N^3) 
- 81/(32*N^2))*z5 
+ (6075*z6)/(256*N^3) 
- (25515*z7)/(256*N^4))
);
.sort


